A survey of extremely metal-poor gas at cosmic noon: evidence of elevated [O/Fe]

We aim to study the high-precision chemical abundances of metal-poor gas clouds at cosmic noon (2<z<4) and investigate the associated enrichment histories. We analyse the abundances of four newly discovered metal-poor gas clouds utilising observations conducted with Keck/HIRES and VLT/UVES. These systems are classified as very metal-poor (VMP), with [Fe/H]<-2.57, and one system qualifies as an extremely metal-poor (EMP) Damped Lyman-alpha (DLA) system with [Fe/H]=-3.13+/-0.06. In combination with new high-resolution data of two previously known EMP DLAs and 2 systems reported in the literature, we conduct a comprehensive analysis of eight of the most metal-poor gas clouds currently known. We focus on high-precision abundance measurements using the elements: C, N, O, Al, Si, and Fe. Our findings indicate increasing evidence of elevated [O/Fe] abundances when [Fe/H]<-3. EMP DLAs are well-modelled with a mean value of [O/Fe]=+0.50 +/- 0.04 and an intrinsic scatter of $\sigma_{int,[O/Fe]}=0.13^{+0.06}_{-0.04}$. While VMP DLAs are well-modelled with [O/Fe]=+0.40 +/- 0.02 and $\sigma_{int,[O/Fe]}$=0.06 +/- 0.02. We further find tentative evidence of a redshift evolution of [C/O] across these most metal-poor DLAs with lower redshift systems showing elevated [C/O] ratios. Using the measured abundances, combined with a stochastic chemical enrichment model, we investigate the properties of the stellar population responsible for enriching EMP gas at cosmic noon. We find that the chemistry of these systems is best explained via the enrichment of just two massive progenitors, N_*=2+/-1, that ended their lives as core collapse SNe with a typical explosion energy E_exp=(1.6 +/- 0.6)x10$^{51}$ erg. These progenitors formed obeying a Salpeter-like power-law IMF, where all stars of mass greater than M_max=32$^{+10}_{-4}$ M_sun collapse directly to black holes and do not contribute to the metal enrichment.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

